Dirichlet-Neumann and Neumann-Neumann Waveform Relaxation Methods for PDEs with Time Delay

We introduce and compare two domain decomposition based numerical methods, namely the Dirichlet-Neumann and Neumann-Neumann Waveform Relaxation methods (DNWR and NNWR respectively), tailored for solving partial differential equations (PDEs) incorporating time delay. Time delay phenomena frequently arise in various real-world systems, making their accurate modeling and simulation crucial for understanding and prediction. We consider a series of model problems, ranging from Parabolic, Hyperbolic to Neutral PDEs with time delay and apply the iterative techniques DNWR and NNWR for solving in parallel. We present the theoretical foundations, numerical implementation, and comparative performance analysis of these two methods. Through numerical experiments and simulations, we explore their convergence properties, computational efficiency, and applicability to various types of PDEs with time delay.

==> manifest.txt <==
%% %% Copyright 2021 OXFORD UNIVERSITY PRESS %% %% This file is
part of the 'ima-authoring-template Bundle'. %%
--------------------------------------------- %% %% It may be
distributed under the conditions of the LaTeX Project Public %%
License, either version 1.2 of this license or (at your option) any
%% later version. The latest version of this license is in %%
http://www.latex-project.org/lppl.txt %% and version 1.2 or later
is part of all distributions of LaTeX %% version 1999/12/01 or
later. %% %% The list of all files belonging to the
'ima-authoring-template Bundle' is %% given in the file
`manifest.txt'. %% %% Template article for OXFORD UNIVERSITY
PRESS's document class `ima-authoring-template' %% with
bibliographic references %%

% CONTENTS OF THE IMA-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory ima-authoring-template/

ima-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Equations sample - equations-sample.tex file -- covers basic AMS
  equation formats - equations-sample.pdf file -- output of basic AMS
  equation formats

Directory ima-authoring-template/doc/

ima-authoring-template-doc.tex -- LaTeX source file of documentation
ima-authoring-template-doc.pdf -- documentation for ima-authoring-template.cls

